Computing Functions Over-the-Air Using Digital Modulations

Over-the-air computation (AirComp) is a known technique in which wireless devices transmit values by analog amplitude modulation so that a function of these values is computed over the communication channel at a common receiver. The physical reason is the superposition properties of the electromagnetic waves, which naturally return sums of analog values. Consequently, the applications of AirComp are almost entirely restricted to analog communication systems. However, the use of digital communications for over-the-air computations would have several benefits, such as error correction, synchronization, acquisition of channel state information, and easier adoption by current digital communication systems. Nevertheless, a common belief is that digital modulations are generally unfeasible for computation tasks because the overlapping of digitally modulated signals returns signals that seem to be meaningless for these tasks. This paper breaks through such a belief and proposes a fundamentally new computing method, named ChannelComp, for performing over-the-air computations by any digital modulation. In particular, we propose digital modulation formats that allow us to compute a wider class of functions than AirComp can compute, and we propose a feasibility optimization problem that ascertains the optimal digital modulation for computing functions over-the-air. The simulation results verify the superior performance of ChannelComp in comparison to AirComp, particularly for the product functions, with around 10 dB improvement of the computation error.

==> Data/FracModK4Q2.dat <==
Y1 Y2 Y3 Y4 X1 X2 X3 X4
-3.76949778010132 5.010661111120523 -3.4277131448723894 2.4922431580037485 -2.5606753565378195 3.2046836265786114 5.919849631768125 -2.816453730529881
-1.3658367443315487 -0.38355389479135826 0.3468426272218609 0.9068349657828255 -0.8246697871404534 -0.041466873365100715 -0.10300040852164251 -0.9357727904007446
1.2279196141814919 -1.9568083489016512 1.3798647983459709 -0.8454837030053992 0.8674892084452965 -1.2943787488572687 -2.300950025697369 0.9620744595148679
3.906891648004946 -2.672219843083774 1.697142335692532 -2.554953403481468 2.517873961968297 -1.8683808410675848 -3.516178623787749 2.790317760668279


==> Data/FracModulationK2Q3.dat <==
Y1 Y2 X1 X2
-6.3017319282394535 -3.6217711482119634 -5.697063364841018 4.0061750646582865
-1.529629970700885 -2.586979761398375 -1.382857245749325 2.8615536261151817
0.06107001560299876 -1.5521877398803707 0.055212234028546386 1.716932338031304
0.8564224715179587 -0.5173955983559178 0.7742457461149154 0.5723109504423595
1.3336317816521808 0.5173959561980429 1.2056668578578518 -0.5723107141226568
1.6517758307927473 1.5521876914304924 1.4932788911545618 -1.7169322885025422
1.8790125579678114 2.5869791188546145 1.698720006457697 -2.861553959240084
2.0494492414158363 3.6217714813614754 1.8527968749787747 -4.00617501738063


==> Data/MSEProdcutError.dat <==
SNR ChannelComp OAT OFDM
-5 5.2162410054386354 101.15534362510897 32.654862524801594
-3 1.55027346008716 23.443265587757104 15.71471184098639
-1 0.6293499915851758 7.1457829831779875 6.741583204896544
1 0.22809059355513045 2.3770999285191534 3.155402913079294
3 0.07427102598852042 0.9746594236812923 1.3858206231841697
5 0.011552083333333331 0.3647258304776161 0.687589323580995
7 0.00045312499999999997 0.13636010614510297 0.18619972585388325
9 0.0 0.056705640331764194 0.013465401785714284
11 0.0 0.02188299302295757 1.33261145774835e-31
13 0.0 0.008529826244637669 1.33261145774835e-31
15 0.0 0.0036348151933715874 1.33261145774835e-31
17 0.0 0.001430394686232231 1.33261145774835e-31
19 0.0 0.0005658260483439369 1.33261145774835e-31
21 0.0 0.00022863947191670487 1.33261145774835e-31
23 0.0 8.67796489235884e-05 1.33261145774835e-31
25 0.0 3.374523696816005e-05 1.33261145774835e-31
27 0.0 1.3977632287645766e-05 1.33261145774835e-31


==> Data/MSEQError.dat <==
SNR ChannelComp OAT OFDM
-5 0.8763560845621392 1.072085564984696 0.5370211082320457
-3 0.3932821299793954 0.4151220360947262 0.4198795885104477
-1 0.1694692896079615 0.16523451572619666 0.2778964026424962
1 0.07445357198140401 0.0659423980614808 0.1512574457877193
3 0.03373417592607046 0.026213354744741704 0.06857405701936947
5 0.011935851745910348 0.01056102673590076 0.020850802409396164
7 0.0013306509029165278 0.004216460817560663 0.002175023110569986
9 3.0048076923076923e-06 0.001676995595485071 1.150173611111111e-05
11 0.0 0.0006663485542694015 0.0
13 0.0 0.0002633519251525612 0.0
15 0.0 0.00010637153211515569 0.0
17 0.0 4.215250951843417e-05 0.0
19 0.0 1.6947979942236212e-05 0.0
21 0.0 6.661649528892065e-06 0.0
23 0.0 2.6427493755511586e-06 0.0
25 0.0 1.0582029568098256e-06 0.0
27 0.0 4.1848212995680415e-07 0.0


==> Data/MSEQProd2.dat <==
SNR ChannelComp OAT OFDM
-5 18.247445423885704 1683292.2595852127 52.32028991217583
-3 13.360541286670918 16092.661534445499 46.74898564918154
-1 7.608336493764171 3537.645030111944 37.0933668901024
1 4.576413007546769 359.09249992051235 26.75903314687854
3 2.7080676662592116 140.4730535445661 19.96666357089711
5 1.433405691964286 37.80745720568098 14.130199428234837
7 0.9463645182291662 14.902572102148401 9.717532728573198
9 0.5577453718466553 7.747603584383105 6.026565956942673
11 0.29257312925170065 3.900505764381558 4.271723147410006
13 0.17416229981575962 2.364777895910481 2.820720602147108
15 0.09206358506944444 1.3659058361716359 1.9014238591269839
17 0.04392701247165534 0.8241368596596047 1.2779618874893703
19 0.018299266581632653 0.5030671617677906 0.8826875777264032
21 0.00490282206632653 0.32766051834460846 0.5550621585352891
23 0.0009809470663265307 0.20090024587072225 0.33837186149199255
25 0.0002734375 0.12348108749190366 0.15382864760487525
27 0.0 0.08212653429526885 0.04308240327380952


==> Data/MSEQWError.dat <==
SNR ChannelCompQ1 OAT OFDMQ1 ChannelCompQ2 OFDMQ2
-5 0.9204319115749241 1.0454651654323952 0.7826716198602649 0.8707219029702818 0.7742426398303199
-3 0.4182614468295771 0.38842437389219736 0.6052782796513955 0.37672396175495965 0.5723182822063487
-1 0.2106705452118102 0.17242415741149514 0.38255247719565283 0.17172985851373004 0.3501367578582506
1 0.11084101772447677 0.06454920152713506 0.24167453325194185 0.06492974516520132 0.19405603318507528
3 0.06903753968718766 0.02748547657565377 0.15004054722662422 0.028947910613969913 0.09586236754547954
5 0.04611960616249325 0.01023752355935326 0.0753716569420911 0.011865857335833159 0.04181738942564581
7 0.036421403442475436 0.004236546453499981 0.039774136522290726 0.006407734236559887 0.016361232519958278
9 0.037371484202434566 0.001692292622364778 0.037371484202434566 0.0035222561903913647 0.009468068039974022
11 0.03673974541407496 0.0007088355816240436 0.03673974541407496 0.0024038986495676135 0.005195387118805108
13 0.03541072150822297 0.0002557460798537087 0.03541072150822297 0.0015245982734164228 0.0020905187947732207
15 0.03659338949175309 0.00010953305567555471 0.03659338949175309 0.0014660839927178486 0.001467902127152199
17 0.03559829526740067 4.333263527803039e-05 0.03559829526740067 0.0013610206423269305 0.0013610206423269303
19 0.033464551865768216 1.6018096051352827e-05 0.033464551865768216 0.001359093073832038 0.0013590930738320369
21 0.032331195886113495 6.602355415938042e-06 0.032331195886113495 0.0014281918097305958 0.0014281918097305934
23 0.03820789522009242 2.8651475424755177e-06 0.03820789522009242 0.001393985847221759 0.0013939858472217608
25 0.033078783849497535 9.7503754427709e-07 0.033078783849497535 0.001310126296482818 0.0013101262964828183
27 0.03697812233926421 4.284851173365058e-07 0.03697812233926421 0.0014141994220867578 0.001414199422086758


==> Data/MaxK2Q3.dat <==
Y1 Y2 X1 X2
3.6144362230295646 3.614436223029283 -3.3472393280107102 -3.3472393280106907
1.490885218283288 1.490885218283173 -2.7666112866055252 -2.7666112866054995
-1.1537545736495733 -1.1537545736498944 -1.982691110852803 -1.98269111085279
-3.9844564294383926 -3.9844564294387217 -0.877241667312767 -0.8772416673127437
-2.6123859663650424 -2.6123859663654407 0.543400639123913 0.5434006391239306
-0.9016695953277065 -0.9016695953279661 1.6882213583442687 1.6882213583442816
0.4359204971931196 0.4359204971927507 2.8384043716513685 2.8384043716513707
3.1110246262240286 3.111024626223834 3.9037570236301016 3.903757023630125


==> Data/MaxModK4Q2.dat <==
Y1 Y2 Y3 Y4 X1 X2 X3 X4
2.975675096700894 2.9755125396566875 2.975433389199456 2.975480155804415 -3.0652253866563237 -3.065268194893928 -3.0652237320054154 -3.065248669270794
-3.9236052732216944 -3.923752614574629 -3.923794638216627 -3.923763988582305 -1.541624859632003 -1.5416699619132945 -1.5416358093267748 -1.5416559019850862
0.08693068172009656 0.08680878730623484 0.08676886005289469 0.08680366070627107 1.1619561209537368 1.1619054122414414 1.161939065940049 1.16191707376448
0.8618192774673326 0.861956600728409 0.8621526907942578 0.8621081035935847 3.446418374373859 3.446354411244978 3.446386298795716 3.4463639055809696


==> Data/ModIdealProd.dat <==
X1 X2 X3 X4 Y1 Y2 Y3 Y4
0                    0                    0                     0                 0                  0                0                        0
-0.09315415395339247 -0.14373578630848743 -0.5545675823510158 0.8143200377866542 -0.608657277910649 -0.5337390852314393 0.5483784963984547 0.20961853837500977
0                    0                    0                     0                 0                  0                0                        0
-0.608657277910649 -0.5337390852314393 0.5483784963984547 0.20961853837500977 0.09315415395339247 0.14373578630848743 0.5545675823510158 -0.8143200377866542
0                    0                    0                     0                 0                  0                0                        0
0.09315415395339247 0.14373578630848743 0.5545675823510158 -0.8143200377866542 0.608657277910649 0.5337390852314393 -0.5483784963984547 -0.20961853837500977
0                    0                    0                     0                 0                  0                0                        0
0.608657277910649 0.5337390852314393 -0.5483784963984547 -0.20961853837500977 -0.09315415395339247 -0.14373578630848743 -0.5545675823510158 0.8143200377866542


==> Data/ModProd.dat <==
X1 X2 X3 X4 Y1 Y2 Y3 Y4
    0                    0                    0                     0                 0                  0                0                        0
-0.4479465072074554  0.5486909804435404 0.4127743445904446 -0.5726250737685847 -0.7307240244955631 -0.2254471057287147 0.29873555513899     0.5709405140987575
0                    0                    0                     0                 0                  0                0                        0
0.4479465072074554   -0.5486909804435404 -0.4127743445904446 0.5726250737685847 0.7307240244955631 0.2254471057287147 -0.29873555513899    -0.5709405140987575
0                    0                    0                     0                 0                  0                0                        0
-0.7307240244955631  -0.2254471057287147 0.29873555513899 0.5709405140987575 0.4479465072074554 -0.5486909804435404 -0.4127743445904446  0.5726250737685847
0                    0                    0                     0                 0                  0                0                        0
0.7307240244955631   0.2254471057287147 -0.29873555513899 -0.5709405140987575 -0.4479465072074554 0.5486909804435404 0.4127743445904446   -0.5726250737685847



==> Data/ModRandomProd.dat <==
X1 X2 X3 X4 Y1 Y2 Y3 Y4
0                    0                    0                     0                 0                  0                0                        0
-0.6228972700359641 0.5841919222963894 -0.06564493008978534 0.5161487499344537 -0.038772834311822324 0.038855632941826174 0.997838153751238 0.03613759851509793
0                    0                    0                     0                 0                  0                0                        0
-0.038772834311822324 0.038855632941826174 0.997838153751238 0.03613759851509793 0.6228972700359641 -0.5841919222963894 0.06564493008978534 -0.5161487499344537
0                    0                    0                     0                 0                  0                0                        0
0.6228972700359641 -0.5841919222963894 0.06564493008978534 -0.5161487499344537 0.038772834311822324 -0.038855632941826174 -0.997838153751238 -0.03613759851509793
0                    0                    0                     0                 0                  0                0                        0
0.038772834311822324 -0.038855632941826174 -0.997838153751238 -0.03613759851509793 -0.6228972700359641 0.5841919222963894 -0.06564493008978534 0.5161487499344537


==> Data/NormQ2.dat <==
Y X
-3.1685574769162708 -5.007182214241449
-1.8164996148337638 -3.5823982840456314
1.2755767532293172 0.6898118493934082
-2.981353908630009 7.849758494392518


==> Data/ProdModK2Q3.dat <==
Y1 Y2 X1 X2
3.4098414035914564 3.4098403122064536 -4.126423055589148 -4.126422295251892
0.20214556447492646 0.20214477994383107 -2.774318195191871 -2.7743174101346373
-1.3991601562397185 -1.3991611305347273 -1.4617334838731386 -1.4617327153619353
-2.776391143510417 -2.7763920632675374 -0.32044309047253894 -0.32044232028202113
-2.659871922708694 -2.6598729695343164 0.7653681309624739 0.7653688978685753
-1.6302508198489405 -1.6302518102033798 1.7479633373951975 1.7479640966825358
0.5335854902618988 0.5335845715498772 2.658155627471792 2.6581563878901804
4.318422483722536 4.318421395101057 3.511336968593489 3.5113377274292374


==> Data/ProdModK4Q2.dat <==
Y1 Y2 Y3 Y4 X1 X2 X3 X4
2.344084261109016 2.4065307793953834 2.3693211845056146 2.374579460487017 -3.3912530788269404 -3.391290611391473 -3.3903044838179586 -3.3900363934162474
-2.354617081998285 -2.2892113548000093 -2.3239432881599313 -2.320760528431596 -1.111621885768621 -1.1116854468065005 -1.1106982027282828 -1.110421329987831
-2.6732022896147996 -2.608021604999717 -2.6439314924737984 -2.6399698962354092 1.2176057800898867 1.2175463270052873 1.2185363801964713 1.2188099352175361
2.612308139621591 2.679053044329564 2.6421031179738557 2.6458318443343654 3.28346524045795 3.283417519203569 3.284418164861637 3.2846791001578617


==> Data/ProductModulationK2Q3.dat <==
Y1 Y2 X1 X2
-3.818802494634901 3.8188024946347063 -3.8188352546627122 -3.8188352546626954
-2.727769275103955 2.727769275103738 -2.7276692209129045 -2.727669220912883
-1.6365953066794034 1.6365953066792307 -1.6366689575984257 -1.6366689575983504
-0.5454993151769477 0.5454993151767961 -0.5455835561756163 -0.54558355617552
0.5455068170365972 -0.5455068170367029 0.5455778404040884 0.5455778404042324
1.6365929811398168 -1.6365929811398885 1.636671174969886 1.6366711749700489
2.7277435475019045 -2.727743547501949 2.727708304244768 2.727708304244945
3.8188230456226933 -3.8188230456227372 3.818799669729949 3.818799669730147


==> Data/Sim1.dat <==
X1             X2         X3          X4           Y1         Y2          Y3           Y4
-3.354102 -3.354102 -3.354102 -3.354102  -0.00401202  0.00940334  0.50005223  -0.00726684
-1.118034 -1.118034 -1.118034 -1.118034  -0.00400866  0.00939546  0.49963325  -0.00726075
1.118034  1.118034  1.118034  1.118034  -0.00400866  0.00939546   0.49963325  -0.00726075
3.354102  3.354102  3.354102  3.354102  -0.00401202  0.00940333   0.50005223  -0.00726684


==> Data/Sim2.dat <==
X1             X2         X3          X4           Y1         Y2          Y3           Y4
-0.33539179 -0.3354245 -0.33541252 -0.33541156  -0.42441025   0.36343228 -0.23024204  0.29118155
-0.11179708 -0.11180798  -0.11180399  -0.11180366  -0.14147044  0.12114422  -0.07674707  0.09706059
0.11179735  0.11180399  0.11180413 0.11180393   0.14146556   -0.12114036    0.07674485  -0.09705753
0.33539211  0.33539211  0.33541271  0.33541187  0.42440605  -0.3634289   0.23024017  -0.29117885

==> Data/Sim3.dat <==
X1           Y1         
-0.28761187  0
-0.24926362  0
-0.21091537  0  
-0.17256712  0    
-0.13421887  0
-0.09587062  0
-0.05752237  0
-0.01917412  0
0.01917412   0
0.05752237   0
0.09587062   0
0.13421887   0
0.17256712   0
0.21091537   0
0.24926362   0
0.28761187   0


==> Data/Sim4.dat <==
X1           Y1               Y2
-0.28761187  -0.29102828   0.29102828
-0.24926362  -0.24860595   0.24860595
-0.21091537  -0.2092083    0.2092083
-0.17256712  -0.17260656   0.17260656
-0.13421887  -0.13353339   0.13353339
-0.09587062  -0.09710935   0.09710935
-0.05752237  -0.06007736   0.06007736
-0.01812348  -0.02138438   0.02138438
0.01958896   0.01838616    -0.01838616
0.05752237   0.05754183    -0.05754183
0.09587062   0.09948072   -0.09948072
0.13421887   0.14115529   -0.14115529
0.16932376   0.17996254   -0.17996254
0.20805239   0.21742629   -0.21742629
0.25132176   0.24422783   -0.24422783
0.29270475   0.2753729    -0.2753729 

         

==> Data/SumModulationK2Q3.dat <==
Y1 Y2 X1 X2
0.0 0.0 -3.818813079129879 -3.818813079129794
0.0 0.0 -2.7277236279499317 -2.7277236279498447
0.0 0.0 -1.6366341767699604 -1.6366341767698747
0.0 0.0 -0.5455447255900023 -0.545544725589916
0.0 0.0 0.5455447255899641 0.5455447255900507
0.0 0.0 1.636634176769922 1.6366341767700088
0.0 0.0 2.7277236279498935 2.727723627949979
0.0 0.0 3.818813079129842 3.8188130791299284


==> Data/SymQuadQ3.dat <==
Y X
-1.0471657566207444 -3.726304053428385
-0.9351079004753373 -3.5144430678334215
-0.6098277704546282 -2.878283873127945
-0.19247881265608768 -1.8185997892561971
0.17726051944353216 -0.3341345990264258
0.26189211478011387 1.5726055555590677
-0.1240858163308789 3.9037423687348793
-1.4370702602566734 6.65939833104103

